Analysis and Detection of Stagnation in Floating-Point Summation

Stagnation in the summation of floating-point numbers occurs when the running sum, or the accumulator, does not change its value despite addends being greater than zero. Here we define different types of stagnation - commonly referred to as swamping or absorption, where one operand in an addition is nearly or completely rounded off---in floating-point summation, and propose algorithms for detecting it in numerical code that uses floating-point arithmetic. Whilst cancellation in floating-point arithmetic has been studied, for example by Lam et al. in `Dynamic floating point cancellation detection', stagnation has not been exploited as a property for detecting and reporting accuracy loss in floating-point operations. We have built prototype dynamic stagnation detection tools in two languages, MATLAB and Julia, and applied them to applications ranging from basic summation of a vector, to matrix multiplication, to a fluid flow simulation model. With this tool, users are able to identify areas of their floating-point code where stagnation occurs - in those areas of the code one may need to switch to a higher precision number format, apply stochastic rounding, or use different summation algorithms such as compensated summation. To the best of our knowledge we provide a first rigorous definition of stagnation in floating-point summation.

==> benchsum.dat <==
n, mp128, mp256, stag, fp64
1000000, 66.4, 60.1, 7.4, 0.47
2000000, 145, 140, 14.8, 0.99
3000000, 191, 227, 22.3, 1.48
4000000, 315, 267, 29.7, 1.96
5000000, 363, 403, 36.4, 2.41

==> stagu16.dat <==
n, stagn(asc), stagf(asc), relerr(asc), stagn(desc), stagf(desc), relerr(desc), stagn(rand), stagf(rand), relerr(rand)
100, 0, 0.0, 0.0, 0, 0.0, 0.00014310175521704588, 1, 1.0101010101010102, 1.9147917663954047e-5
200, 0, 0.0, 0.0, 0, 0.0, 0.00013992777762775774, 7, 3.5175879396984926, 0.0007530004763880565
400, 0, 0.0, 0.0, 0, 0.0, 0.00011879349893392019, 15, 3.7593984962406015, 0.006016338298894762
1000, 0, 0.0, 0.001451378809869376, 0, 0.0, 0.000992706446717901, 76, 7.607607607607608, 0.003099010062431001
2000, 0, 0.0, 0.03240838805337852, 0, 0.0, 0.0022470258870902556, 331, 16.558279139569784, 0.0056456573744080455
4000, 0, 0.0, 0.1321800005036388, 1950, 48.76219054763691, 0.4851536387081411, 1302, 32.55813953488372, 0.0012986915166651642
10000, 4157, 41.574157415741574, 0.48298944063364085, 7950, 79.50795079507951, 0.7925240772603331, 7261, 72.61726172617261, 0.5909704045530256
20000, 12955, 64.77823891194559, 0.744201840735045, 17950, 89.75448772438622, 0.8949337199812838, 17257, 86.28931446572328, 0.7954441186667806
40000, 31723, 79.30948273706842, 0.8721502608994214, 37950, 94.87737193429835, 0.9460917473038316, 37248, 93.12232805820146, 0.8976847348248358
100000, 90478, 90.47890478904789, 0.9590562495509595, 97950, 97.9509795097951, 0.9765979296203672, 97208, 97.2089720897209, 0.9590549693272783
200000, 189045, 94.52297261486308, 0.978133413143752, 197950, 98.97549487747439, 0.986353611843108, 197160, 98.58049290246451, 0.9795175871157557
400000, 388091, 97.02299255748139, 0.9897654761199283, 397748, 99.43724859312148, 0.989765527239953, 397059, 99.2649981624954, 0.9897655073863646


==> stagu32.dat <==
n, stagn(asc), stagf(asc), relerr(asc), stagn(desc), stagf(desc), relerr(desc), stagn(rand), stagf(rand), relerr(rand)
500000, 0, 0.0, 3.4506517993192635e-5, 0, 0.0, 0.0009782002534927132, 2496, 0.49920099840199683, 5.021867169299628e-7
1000000, 0, 0.0, 1.964937507883814e-5, 0, 0.0, 0.001957856820207014, 9958, 0.9958009958009958, 9.793545981545696e-6
2000000, 0, 0.0, 0.000753478901191207, 0, 0.0, 0.003921166949935972, 40656, 2.032801016400508, 2.0513491153404285e-5
4000000, 0, 0.0, 0.00016291376621935065, 0, 0.0, 0.007873261986741301, 162631, 4.065776016444004, 3.706797389462179e-5
8000000, 0, 0.0, 3.785345879796344e-5, 0, 0.0, 0.015870195459387452, 649497, 8.11871351483919, 2.5679306441696982e-5
16000000, 0, 0.0, 0.04966788444097543, 0, 0.0, 0.03225338026898394, 2599781, 16.248632265539516, 5.205606354472663e-5
32000000, 0, 0.0, 0.012405846869223598, 15222782, 47.57119523659985, 0.4407612120937491, 10405424, 32.51695101615472, 3.6098746141087737e-5
64000000, 23029834, 35.984116187251814, 0.47561614034194005, 47222782, 73.78559802789997, 0.7004121802134567, 41627853, 65.04352132880503, 0.475742177026319
128000000, 78634873, 61.43349501119918, 0.7376532629832631, 111222782, 86.89279911634999, 0.8252423896166003, 105627849, 82.52175767595124, 0.7378667869017915
256000000, 198252597, 77.44242100563446, 0.8689302369210709, 239222768, 93.44639411502497, 0.8689302379450359, 233627839, 91.2608749658628, 0.868930237263625


==> staguu16.dat <==
n, stagn(asc), stagf(asc), relerr(asc), stagn(desc), stagf(desc), relerr(desc), stagn(rand), stagf(rand), relerr(rand)
100, 0, 0.0, 0.0, 0, 0.0, 0.005623924505962564, 1, 1.0101010101010102, 0.0013098397483285494
200, 0, 0.0, 0.0, 0, 0.0, 0.018216171940562517, 11, 5.527638190954774, 0.001840329542995537
400, 0, 0.0, 0.0, 0, 0.0, 0.02988022120011429, 26, 6.516290726817043, 8.327591961101056e-5
1000, 0, 0.0, 0.0023126338329764453, 0, 0.0, 0.049939559400363466, 149, 14.914914914914915, 0.006122816274080788
2000, 0, 0.0, 0.04370707692580994, 0, 0.0, 0.07165820184095875, 537, 26.863431715857928, 0.0229704785528739
4000, 0, 0.0, 0.020234755830317128, 1949, 48.73718429607402, 0.4341444645625939, 1710, 42.760690172543136, 0.08185203368883318
10000, 4037, 40.374037403740374, 0.5132309208786735, 7949, 79.4979497949795, 0.7598079748395042, 6653, 66.53665366536654, 0.24617336708951015
20000, 11964, 59.82299114955748, 0.581768289983157, 17949, 89.74948747437372, 0.871323150662061, 16479, 82.3991199559978, 0.5904338710660547
40000, 30914, 77.28693217330434, 0.8219778588449226, 37949, 94.8748718717968, 0.9286584279756804, 36461, 91.15477886947174, 0.7955784256198589
100000, 88768, 88.76888768887689, 0.9120579785464786, 97949, 97.94997949979499, 0.9641783247633725, 96394, 96.39496394963949, 0.9179859809530311
200000, 187685, 93.84296921484608, 0.9661083287199895, 197949, 98.97499487497437, 0.9757935193963828, 196295, 98.1479907399537, 0.9589611354029203
400000, 385418, 96.35474088685221, 0.9794608004896546, 397544, 99.38624846562116, 0.9794610058698285, 396089, 99.02249755624389, 0.9794609141432457


==> staguu32.dat <==
n, stagn(asc), stagf(asc), relerr(asc), stagn(desc), stagf(desc), relerr(desc), stagn(rand), stagf(rand), relerr(rand)
500000, 0, 0.0, 6.419333438864411e-6, 0, 0.0, 0.0031042538119617135, 8709, 1.7418034836069671, 4.6572144289077886e-5
1000000, 0, 0.0, 8.14104228815748e-5, 0, 0.0, 0.005176452600612764, 31023, 3.1023031023031025, 0.00016442551386973853
2000000, 0, 0.0, 4.054478266738915e-5, 0, 0.0, 0.0041091177954543845, 110429, 5.521452760726381, 0.000526718652767061
4000000, 0, 0.0, 0.0006300501767877261, 0, 0.0, 0.048690407020125705, 384054, 9.6013524003381, 0.0018382343007916427
8000000, 0, 0.0, 0.007433021929115749, 0, 0.0, 0.056892592721032136, 1307015, 16.337689542211194, 0.006433273674078628
16000000, 0, 0.0, 0.0679017789861413, 0, 0.0, 0.17429436498966633, 4320408, 27.00255168765948, 0.02159811807001199
32000000, 0, 0.0, 0.0008214197606313051, 13784499, 43.07656072114252, 0.23833228839329107, 13618817, 42.55880445496264, 0.07001793795638055
64000000, 15584242, 24.350378505474666, 0.19709506280980238, 45784499, 71.53828080528564, 0.542237172583665, 39624336, 61.91302596739103, 0.21051190431960995
128000000, 66450455, 51.91441837433139, 0.5683827872869608, 109784499, 85.76914051382141, 0.6909392143572587, 99479658, 77.71848341967565, 0.4757160051668506
256000000, 177673226, 69.40360417735783, 0.7378648706021421, 237784474, 92.88456051908031, 0.7378648747417669, 227479649, 88.8592382377314, 0.7378648741950127


==> swjl_fp64conv.dat <==
n,dt,rmse
1, 2828, 0.007414936077264227
2, 1414, 0.0037113364609784156
3, 707, 0.002351623611822281
4, 353, 0.001398228017942614
5, 176, 0.00045569350330572545
6, 88, 0.00029268961261258545
7, 44, 0.00014634512442801738
8, 22, 5.777819841542885e-5
9, 11, 3.6586301212567494e-5


==> swjl_stagerr.dat <==
dt, rmse, rmse_comp, stagnation
5656, 0.3012894781871707, 0.07308782995629562, 1.2294921875
2828, 1.9158599539343402, 0.07685682244237395, 1.841796875
1414, 6.681559001029714, 0.07822296495839565, 5.578125
707, 11.418093811339755, 0.08422207826421797, 9.9609375
353, 12.564129676901565, 0.11257696308588214, 12.8671875
176, 12.52096194307609, 0.1499308723645283, 13.3046875
88, 12.397601071894153, 0.19111828417095164, 11.2421875
44, 12.339268815805806, 0.1426169648464991, 7.09765625
22, 12.347164979717045, 0.08376570702380602, 5.31640625
11, 12.350900798706908, 0.10748033746615808, 0.67626953125

